On Requirements for Programming Exercises from an E-learning Perspective

In this work, we deal with the question of modeling programming exercises for novices pointing to an e-learning scenario. Our purpose is to identify basic requirements, raise some key questions and propose potential answers from a conceptual perspective. Presented as a general picture, we hypothetically situate our work in a general context where e-learning instructional material needs to be adapted to form part of an introductory Computer Science (CS) e-learning course at the CS1-level. Meant is a potential course which aims at improving novices skills and knowledge on the essentials of programming by using e-learning based approaches in connection (at least conceptually) with a general host framework like Activemath (www.activemath.org). Our elaboration covers contextual and, particularly, cognitive elements preparing the terrain for eventual research stages in a derived project, as indicated. We concentrate our main efforts on reasoning mechanisms about exercise complexity that can eventually offer tool support for the task of exercise authoring. We base our requirements analysis on our own perception of the exercise subsystem provided by Activemath especially within the domain reasoner area. We enrich the analysis by bringing to the discussion several relevant contextual elements from the CS1 courses, its definition and implementation. Concerning cognitive models and exercises, we build upon the principles of Bloom's Taxonomy as a relatively standardized basis and use them as a framework for study and analysis of complexity in basic programming exercises. Our analysis includes requirements for the domain reasoner which are necessary for the exercise analysis. We propose for such a purpose a three-layered conceptual model considering exercise evaluation, programming and metaprogramming.

==> review.txt <==
Replied: Tue, 01 Jul 2008 21:32:02 +0200
Replied: "Carlos.Loria@artinsoft.com wirth@logic.at, siekmann@ags.uni-sb.de"
Return-Path: siekmann@dfki.de
Delivery-Date: Tue Jul  1 19:02:33 2008
X-Spam-Checker-Version: SpamAssassin 3.1.8 (2007-02-13) on zhuangzi.site
X-Spam-Level: 
X-Spam-Status: No, score=-2.2 required=5.0 tests=AWL,BAYES_00,
	UNPARSEABLE_RELAY autolearn=ham version=3.1.8
Received: from zhuangzi.site (localhost [127.0.0.1])
	by zhuangzi.site (8.13.8/8.13.8/SuSE Linux 0.8) with ESMTP id m61H2R6g004372
	for <cp@localhost>; Tue, 1 Jul 2008 19:02:33 +0200
Envelope-to: wirth@logic.at
Received: from mail.logic.at [128.130.175.3]
	by zhuangzi.site with POP3 (fetchmail-6.3.5)
	for <cp@localhost> (single-drop); Tue, 01 Jul 2008 19:02:33 +0200 (CEST)
Received: from mx.logic.tuwien.ac.at ([128.130.175.19])
	by gamma.logic.tuwien.ac.at with esmtp (Exim 4.63)
	(envelope-from <siekmann@dfki.de>)
	id 1KDiX5-000439-SI
	for wirth@logic.at; Tue, 01 Jul 2008 18:16:43 +0200
Received: from dspam by mx.logic.tuwien.ac.at with spam-scanned (Exim 4.63)
	(envelope-from <siekmann@dfki.de>)
	id 1KDiX5-0003zO-Rh
	for wirth@logic.at; Tue, 01 Jul 2008 18:16:43 +0200
Received: from corp-206.dfki.uni-sb.de ([134.96.188.26] helo=mail.dfki.de)
	by mx.logic.tuwien.ac.at with esmtp (Exim 4.63)
	(envelope-from <siekmann@dfki.de>)
	id 1KDiX5-0003zA-O0
	for wirth@logic.at; Tue, 01 Jul 2008 18:16:43 +0200
Received: from mail.dfki.de (localhost.dfki.uni-sb.de [127.0.0.1])
	by localhost (Postfix) with ESMTP id 15F74E47C4;
	Tue,  1 Jul 2008 18:16:34 +0200 (CEST)
Received: from jorg-siekmanns-computer.local (vpn-int.dfki.uni-sb.de [134.96.190.4])
	by mail.dfki.de (Postfix) with ESMTP id CC31AE47A6;
	Tue,  1 Jul 2008 18:16:33 +0200 (CEST)
Message-ID: <486A5861.2080906@dfki.de>
Date: Tue, 01 Jul 2008 18:16:33 +0200
From: =?ISO-8859-15?Q?J=F6rg_Siekmann?= <siekmann@dfki.de>
User-Agent: Thunderbird 2.0.0.14 (Macintosh/20080421)
MIME-Version: 1.0
To: "Dr. Claus-Peter Wirth" <wirth@logic.at>
CC: Carlos Loria Saenz <Carlos.Loria@artinsoft.com>
Subject: Re: Progr Ex E-learning
References: <24009.1214925597@zhuangzi.site>
In-Reply-To: <24009.1214925597@zhuangzi.site>
Content-Type: multipart/mixed;
 boundary="------------090206010508060206000206"
X-FILTER-DSPAM: by mx.logic.tuwien.ac.at
X-DSPAM-Result: Innocent
X-DSPAM-Processed: Tue Jul  1 18:16:43 2008
X-DSPAM-Confidence: 0.5784
X-DSPAM-Improbability: 1 in 138 chance of being spam
X-DSPAM-Probability: 0.0000

This is a multi-part message in MIME format.
--------------090206010508060206000206
Content-Type: text/plain; charset=ISO-8859-15; format=flowed
Content-Transfer-Encoding: quoted-printable

reviewer war ich, hab das gr=FCndlich durchgelesen (+korrekturen)
don?t worry
J=F6rg

Dr. Claus-Peter Wirth schrieb:
> Lieber Carlos,
>=20
> Thematisch wuerde es passen und
> Qualitaet war bei Dir ja nie ein Problem.
>=20
> Trotzdem brauchen wir:
>=20
>  - Das fuer SEKI uebliche Format. Infos unter:
>    http://www.ags.uni-sb.de/~cp/seki.html
>=20
>  - Einen Reviewer, der dafuer gerade steht,
>    z.B. Erica Melis oder George Goguadze, &c.
>    Ich bin leider nicht kompetent.
>=20
> Wuerde mich sehr freuen, Deinen Report nach Erfuellung
> dieser Formalitaeten zu publizieren.
>=20
> Herzliche Gruesse,
> CP

--------------090206010508060206000206
Content-Type: text/x-vcard; charset=utf-8;
 name="siekmann.vcf"
Content-Transfer-Encoding: 7bit
Content-Disposition: attachment;
 filename="siekmann.vcf"

begin:vcard
fn;quoted-printable:J=C3=B6rg  Siekmann
n;quoted-printable:Siekmann;J=C3=B6rg 
org:DFKI;CCeL: Competence Centre e-Learning 
adr;quoted-printable:;;Stuhlsatzenhausweg;Saarbr=C3=BCcken;;66119;Deutschland
email;internet:siekmann@dfki.de
title:Prof Dr (Ph.D.) grad Ing
tel;work:+49-681-302.5276
tel;home:+49-681-55447
tel;cell:0175-290.1872
url:www-ags.dfki.uni-sb.de
version:2.1
end:vcard


--------------090206010508060206000206--

